Multi Black Holes and Earthquakes on Riemann surfaces with boundaries

We prove an "Earthquake Theorem" for hyperbolic metrics with geodesic boundary on a compact surfaces $S$ with boundary: given two hyperbolic metrics with geodesic boundary on a surface with $k$ boundary components, there are $2^k$ right earthquakes transforming the first in the second. An alternative formulation arises by introducing the enhanced Teichmueller space of S: We prove that any two points of the latter are related by a unique right earthquake. The proof rests on the geometry of ``multi-black holes'', which are 3-dimensional anti-de Sitter manifolds, topologically the product of a surface with boundary by an interval.

==> MBH_asym.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{MBH_asym.pstex}%
\end{picture}%
\setlength{\unitlength}{2486sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4010,4069)(4769,-5471)
\end{picture}


==> MBH_fig_bend.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{MBH_fig_bend.pstex}%
\end{picture}%
\setlength{\unitlength}{1036sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(22809,17676)(469,-8464)
\put(3492,-8415){\makebox(0,0)[lb]{\smash{\SetFigFont{10}{11.0}{\rmdefault}{\mddefault}{\updefault}$ m<a$}}}
\put(17817,-8340){\makebox(0,0)[lb]{\smash{\SetFigFont{10}{11.0}{\rmdefault}{\mddefault}{\updefault}$m>a$}}}
\end{picture}


==> MBH_fig_cone.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{MBH_fig_cone.pstex}%
\end{picture}%
\setlength{\unitlength}{1036sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7931,7993)(-7049,-6703)
\put(-3270,-5887){\makebox(0,0)[lb]{\smash{\SetFigFont{10}{11.0}{\rmdefault}{\mddefault}{\updefault}{$p$}%
}}}
\end{picture}

